Simple permutations poset

This article studies the poset of simple permutations with respect to the pattern involvement. We specify results on critically indecomposable posets obtained by Schmerl and Trotter to simple permutations and prove that if $\sigma, \pi$ are two simple permutations such that $\pi < \sigma$ then there exists a chain of simple permutations $\sigma^{(0)} = \sigma, \sigma^{(1)}, ..., \sigma^{(k)}=\pi$ such that $|\sigma^{(i)}| - |\sigma^{(i+1)}| = 1$ - or 2 when permutations are exceptional- and $\sigma^{(i+1)} < \sigma^{(i)}$. This characterization induces an algorithm polynomial in the size of the output to compute the simple permutations in a wreath-closed permutation class.

==> ficDistrib_10.txt <==
5 28.475911645886793
6 24.413283935067632
7 17.1402155926117
8 7.81439472608751
9 1.7686901643407942
10 0.1956278515104212
11 0.0
12 0.0
13 0.0
14 0.0
15 0.0
16 0.0
17 0.0
18 0.0
19 0.0
20 0.0
21 0.0
22 0.0
23 0.0
24 0.0
25 0.0
26 0.0
27 0.0
28 0.0
29 0.0
30 0.0
31 0.0
32 0.0
33 0.0
34 0.0
35 0.0
36 0.0
37 0.0
38 0.0
39 0.0
40 0.0
41 0.0
42 0.0
43 0.0
44 0.0
45 0.0
46 0.0
47 0.0
48 0.0
49 0.0
50 0.0


==> ficDistrib_15.txt <==
5 0.049985004498650405
6 0.7297810656802959
7 2.5492352294311704
8 6.747975607317805
9 13.5259422173348
10 20.10396880935719
11 23.233030090972708
12 19.274217734679596
13 9.957012896131161
14 3.4389683095071475
15 0.3798860341897431
16 0.0
17 0.0
18 0.0
19 0.0
20 0.0
21 0.0
22 0.0
23 0.0
24 0.0
25 0.0
26 0.0
27 0.0
28 0.0
29 0.0
30 0.0
31 0.0
32 0.0
33 0.0
34 0.0
35 0.0
36 0.0
37 0.0
38 0.0
39 0.0
40 0.0
41 0.0
42 0.0
43 0.0
44 0.0
45 0.0
46 0.0
47 0.0
48 0.0
49 0.0
50 0.0


==> ficDistrib_20.txt <==
5 0.0
6 0.0
7 0.0
8 0.009124087591240875
9 0.02737226277372263
10 0.20985401459854017
11 0.7481751824817519
12 2.673357664233577
13 6.624087591240876
14 12.509124087591243
15 18.66788321167883
16 23.029197080291972
17 18.895985401459853
18 11.4507299270073
19 4.434306569343065
20 0.7208029197080291
21 0.0
22 0.0
23 0.0
24 0.0
25 0.0
26 0.0
27 0.0
28 0.0
29 0.0
30 0.0
31 0.0
32 0.0
33 0.0
34 0.0
35 0.0
36 0.0
37 0.0
38 0.0
39 0.0
40 0.0
41 0.0
42 0.0
43 0.0
44 0.0
45 0.0
46 0.0
47 0.0
48 0.0
49 0.0
50 0.0


==> ficDistrib_25.txt <==
5 0.0
6 0.0
7 0.0
8 0.0
9 0.0
10 0.0
11 0.0
12 0.0
13 0.01746419839329375
14 0.08732099196646874
15 0.27069507509605306
16 0.9867272092210968
17 2.575969263010828
18 6.278379322389102
19 11.67481662591687
20 18.695424380020956
21 22.371638141809292
22 19.673419490045408
23 11.718477121900104
24 4.680405169402724
25 0.969263010827803
26 0.0
27 0.0
28 0.0
29 0.0
30 0.0
31 0.0
32 0.0
33 0.0
34 0.0
35 0.0
36 0.0
37 0.0
38 0.0
39 0.0
40 0.0
41 0.0
42 0.0
43 0.0
44 0.0
45 0.0
46 0.0
47 0.0
48 0.0
49 0.0
50 0.0


==> ficDistrib_30.txt <==
5 0.0
6 0.0
7 0.0
8 0.0
9 0.0
10 0.0
11 0.0
12 0.0
13 0.0
14 0.0
15 0.0
16 0.0
17 0.0
18 0.016842105263157894
19 0.05894736842105263
20 0.3031578947368421
21 0.9431578947368421
22 2.6357894736842105
23 5.970526315789473
24 11.890526315789474
25 17.953684210526315
26 21.98736842105263
27 19.41894736842105
28 12.454736842105262
29 5.347368421052632
30 1.0189473684210526
31 0.0
32 0.0
33 0.0
34 0.0
35 0.0
36 0.0
37 0.0
38 0.0
39 0.0
40 0.0
41 0.0
42 0.0
43 0.0
44 0.0
45 0.0
46 0.0
47 0.0
48 0.0
49 0.0
50 0.0


==> ficDistrib_35.txt <==
5 0.0
6 0.0
7 0.0
8 0.0
9 0.0
10 0.0
11 0.0
12 0.0
13 0.0
14 0.0
15 0.0
16 0.0
17 0.0
18 0.0
19 0.0
20 0.0
21 0.0
22 0.0
23 0.008318083513558476
24 0.08318083513558476
25 0.33272334054233904
26 0.9565796040592248
27 2.952919647313259
28 6.05556479787057
29 11.30427549492597
30 17.434703044418566
31 20.86175345200466
32 19.780402595242055
33 13.342205955747795
34 5.772749958409582
35 1.1146231908168358
36 0.0
37 0.0
38 0.0
39 0.0
40 0.0
41 0.0
42 0.0
43 0.0
44 0.0
45 0.0
46 0.0
47 0.0
48 0.0
49 0.0
50 0.0


==> ficDistrib_40.txt <==
5 0.0
6 0.0
7 0.0
8 0.0
9 0.0
10 0.0
11 0.0
12 0.0
13 0.0
14 0.0
15 0.0
16 0.0
17 0.0
18 0.0
19 0.0
20 0.0
21 0.0
22 0.0
23 0.0
24 0.0
25 0.0
26 0.0
27 0.016341204346760355
28 0.03268240869352071
29 0.06536481738704142
30 0.28597107606830624
31 1.1683961107933656
32 2.8515401585096822
33 6.176975243075415
34 11.02214233188986
35 17.517771059727103
36 21.178200833401423
37 20.124193153035378
38 13.040281068714766
39 5.50698586485824
40 1.013154669499142
41 0.0
42 0.0
43 0.0
44 0.0
45 0.0
46 0.0
47 0.0
48 0.0
49 0.0
50 0.0


==> ficDistrib_45.txt <==
5 0.0
6 0.0
7 0.0
8 0.0
9 0.0
10 0.0
11 0.0
12 0.0
13 0.0
14 0.0
15 0.0
16 0.0
17 0.0
18 0.0
19 0.0
20 0.0
21 0.0
22 0.0
23 0.0
24 0.0
25 0.0
26 0.0
27 0.0
28 0.0
29 0.0
30 0.0
31 0.008063215610385421
32 0.0
33 0.056442509272697956
34 0.056442509272697956
35 0.35478148685695854
36 1.0401548137397194
37 2.733430091920658
38 6.007095629737139
39 11.191743267214965
40 17.14239638767941
41 21.609417835832932
42 19.029188840509594
43 13.667150459603288
44 5.765199161425576
45 1.3384937913239798
46 0.0
47 0.0
48 0.0
49 0.0
50 0.0


==> ficDistrib_5.txt <==
5 0.0
6 0.0
7 0.0
8 0.0
9 0.0
10 0.0
11 0.0
12 0.0
13 0.0
14 0.0
15 0.0
16 0.0
17 0.0
18 0.0
19 0.0
20 0.0
21 0.0
22 0.0
23 0.0
24 0.0
25 0.0
26 0.0
27 0.0
28 0.0
29 0.0
30 0.0
31 0.0
32 0.0
33 0.0
34 0.0
35 0.0
36 0.0
37 0.0
38 0.0
39 0.0
40 0.0
41 0.0
42 0.0
43 0.0
44 0.0
45 0.0
46 0.0
47 0.0
48 0.0
49 0.0
50 0.0


==> ficDistrib_50.txt <==
5 0.0
6 0.0
7 0.0
8 0.0
9 0.0
10 0.0
11 0.0
12 0.0
13 0.0
14 0.0
15 0.0
16 0.0
17 0.0
18 0.0
19 0.0
20 0.0
21 0.0
22 0.0
23 0.0
24 0.0
25 0.0
26 0.0
27 0.0
28 0.0
29 0.0
30 0.0
31 0.0
32 0.0
33 0.0
34 0.0
35 0.0
36 0.0
37 0.016041065126724416
38 0.016041065126724416
39 0.08020532563362208
40 0.31280076997112605
41 1.1709977542508823
42 2.9836381135707413
43 6.256015399422522
44 11.196663458453642
45 16.71478986204684
46 21.663458453641322
47 19.120949631055502
48 13.25794032723773
49 5.838947706127687
50 1.3715110683349374

